Spatial dependence of quantum friction amplitudes in a scalar model

We study the spatial dependence of the quantum friction effect for an atom moving at a constant velocity, in a parallel direction to a material plane. In particular, we determine the probability per unit time and unit area, for exciting degrees of freedom on the plane, as a function of their position, for a given trajectory of the atom. We also show that the result of integrating out the probability density agrees with previous results for the same system.

==> 001-1.dat <==
-0.1	0.012736350953087729
-0.0995	0.01305097110685336
-0.099	0.013373627253453717
-0.0985	0.01370453338262822
-0.098	0.01404390948399879
-0.0975	0.014391981726168318
-0.097	0.014748982641574041
-0.0965	0.015115151317297754
-0.096	0.015490733592040803
-0.0955	0.01587598225948049
-0.095	0.016271151709011
-0.0945	0.016676522045608325
-0.094	0.01709236383313987
-0.0935	0.017518957797084313
-0.093	0.017956593628367996
-0.0925	0.018405570070996927
-0.092	0.018866194832686894
-0.0915	0.019338784640132837
-0.091	0.019823665394394317
-0.09050000000000001	0.020321172390154903
-0.09000000000000001	0.020831650578198645
-0.08950000000000001	0.02135545485624056
-0.08900000000000001	0.02189295037843551
-0.08850000000000001	0.022444512882267776
-0.08800000000000001	0.02301052902576603
-0.08750000000000001	0.023591396737075724
-0.08700000000000001	0.024187525574879364
-0.08650000000000001	0.02479933709987409
-0.08600000000000001	0.025427265257955047
-0.0855	0.026071756775388193
-0.085	0.02673327156678033
-0.0845	0.027412283156311616
-0.084	0.028109279113697035
-0.0835	0.028824761503744068
-0.083	0.029559247352472534
-0.0825	0.030313269128895728
-0.082	0.031087375243691283
-0.0815	0.031882130565547555
-0.081	0.0326981169557064
-0.0805	0.03353593382158274
-0.08	0.03439619869017748
-0.0795	0.03527954780208233
-0.079	0.03618663672689767
-0.0785	0.037118141000916094
-0.07800000000000001	0.03807475678795968
-0.07750000000000001	0.03905720156429865
-0.07700000000000001	0.04006621482861405
-0.07650000000000001	0.04110255883801557
-0.07600000000000001	0.04216701937116913
-0.07550000000000001	0.04326040651962999
-0.07500000000000001	0.044383555508540055
-0.07450000000000001	0.04553732754788727
-0.07400000000000001	0.04672261071558985
-0.07350000000000001	0.0479403208737185
-0.07300000000000001	0.04919140261924011
-0.07250000000000001	0.050476830270718316
-0.07200000000000001	0.051797608892485136
-0.07150000000000001	0.053154775357861055
-0.07100000000000001	0.05454939945307519
-0.07050000000000001	0.055982585023622085
-0.07	0.05745547116486456
-0.0695	0.05896923345878339
-0.069	0.06052508525886521
-0.0685	0.062124279025214904
-0.068	0.06376810771207785
-0.0675	0.06545790621006872
-0.067	0.0671950528455059
-0.0665	0.06898097093938013
-0.066	0.0708171304286003
-0.0655	0.07270504955229204
-0.065	0.07464629660606374
-0.0645	0.07664249176728404
-0.064	0.07869530899475762
-0.0635	0.08080647800494299
-0.063	0.08297778633138131
-0.0625	0.08521108146622092
-0.062000000000000006	0.08750827309151647
-0.061500000000000006	0.08987133540202612
-0.061000000000000006	0.09230230952361224
-0.060500000000000005	0.09480330603058144
-0.060000000000000005	0.09737650756490558
-0.059500000000000004	0.10002417155948551
-0.059000000000000004	0.10274863306650914
-0.0585	0.10555230769242074
-0.058	0.10843769463309162
-0.0575	0.11140737981738465
-0.057	0.11446403915780802
-0.0565	0.1176104419390184
-0.05600000000000001	0.12084945442209756
-0.05550000000000001	0.12418405941841246
-0.05500000000000001	0.1276173273636645
-0.05450000000000001	0.13115244008062077
-0.054000000000000006	0.1347926963029107
-0.053500000000000006	0.1385415125275427
-0.053000000000000005	0.14240242933773523
-0.052500000000000005	0.14637913382282333
-0.052000000000000005	0.15047536675817869
-0.051500000000000004	0.1546951117349474
-0.051000000000000004	0.1590424549348945
-0.0505	0.16352163319732993
-0.05	0.16813704025311363
-0.0495	0.1728932332457941
-0.049	0.17779493955418155
-0.0485	0.1828470639313662
-0.048	0.18805466920146519
-0.04750000000000001	0.1934234706164546
-0.04700000000000001	0.1989582248516024
-0.04650000000000001	0.20466488708761016
-0.046000000000000006	0.21054946210230902
-0.045500000000000006	0.2166180516826339
-0.045000000000000005	0.22287702879396526
-0.044500000000000005	0.2293330182002646
-0.044000000000000004	0.2359929025293896
-0.043500000000000004	0.24286383348251836
-0.043000000000000003	0.24995324518659043
-0.0425	0.2572688744203006
-0.042	0.2648187559994449
-0.0415	0.2726112424793312
-0.041	0.28065502248588686
-0.0405	0.28895913585006416
-0.04000000000000001	0.2975329891891205
-0.03950000000000001	0.3063863721167369
-0.03900000000000001	0.3155294742027192
-0.038500000000000006	0.3249729027702279
-0.038000000000000006	0.3347277015841562
-0.037500000000000006	0.3448053704676422
-0.037000000000000005	0.3552178858739235
-0.036500000000000005	0.3659777224369245
-0.036000000000000004	0.3770978755233867
-0.035500000000000004	0.38859188480997847
-0.035	0.4004738589087051
-0.0345	0.412758501060267
-0.034	0.4254611359019211
-0.0335	0.4385977372820091
-0.033	0.45218495699424954
-0.0325	0.4662401541345052
-0.032	0.48078136654119585
-0.0315	0.49582749185082853
-0.031	0.511398214987182
-0.0305	0.5275140469103238
-0.03	0.5441963927018951
-0.0295	0.5614675895264096
-0.028999999999999998	0.579350812422346
-0.028499999999999998	0.5978700785991802
-0.027999999999999997	0.6170532523920148
-0.02750000000000001	0.6369216003877192
-0.02700000000000001	0.6575049661150705
-0.02650000000000001	0.6788318384124373
-0.02600000000000001	0.7009318647358519
-0.02550000000000001	0.7238358670488257
-0.02500000000000001	0.7475766734218923
-0.024500000000000008	0.7721869187001157
-0.024000000000000007	0.7977007225916503
-0.023500000000000007	0.8241549154082857
-0.023000000000000007	0.8515862369567392
-0.022500000000000006	0.8800324152132596
-0.022000000000000006	0.9095332306765473
-0.021500000000000005	0.9401295048262133
-0.021000000000000005	0.9718633491998743
-0.020500000000000004	1.004777748033654
-0.020000000000000004	1.0389165378276028
-0.019500000000000003	1.074324352493011
-0.019000000000000003	1.1110464694221294
-0.018500000000000003	1.149128561096598
-0.018000000000000002	1.188616375143031
-0.0175	1.2295553502387464
-0.017	1.2719901582206952
-0.0165	1.3159641541768274
-0.016	1.3615187090396403
-0.0155	1.408692365480429
-0.015	1.4575195531932483
-0.014499999999999999	1.5080299869647937
-0.013999999999999999	1.560248351365076
-0.013499999999999998	1.6141895817955276
-0.012999999999999998	1.6698883265054147
-0.012499999999999997	1.7272781112717925
-0.01200000000000001	1.7863474099979482
-0.01150000000000001	1.847108484344465
-0.01100000000000001	1.9094710509454405
-0.01050000000000001	1.9733608084529457
-0.010000000000000009	2.0386602346765175
-0.009500000000000008	2.1052274865733365
-0.009000000000000008	2.172879789501144
-0.008500000000000008	2.2413930612806174
-0.008000000000000007	2.310494273532572
-0.007500000000000007	2.3798590958201684
-0.007000000000000006	2.4491060236038105
-0.006500000000000006	2.517794157556607
-0.006000000000000005	2.5854193704529447
-0.005500000000000005	2.651418541171919
-0.0050000000000000044	2.715168392941514
-0.004500000000000004	2.7759964448762147
-0.0040000000000000036	2.8331883140151275
-0.003500000000000003	2.8860034714445164
-0.0030000000000000027	2.9336966042654753
-0.0025000000000000022	2.9755395168521734
-0.0020000000000000018	3.010848143599902
-0.0015000000000000013	3.039011041662605
-0.0010000000000000009	3.059517255652005
-0.0005000000000000004	3.0719811773220442
0.	3.0761631037577564
0.0005000000000000004	3.0719811773220442
0.0010000000000000009	3.059517255652005
0.0015000000000000013	3.039011041662605
0.0020000000000000018	3.010848143599902
0.0025000000000000022	2.9755395168521734
0.0030000000000000027	2.9336966042654753
0.003500000000000003	2.8860034714445164
0.0040000000000000036	2.8331883140151275
0.00449999999999999	2.775996444876217
0.0049999999999999906	2.715168392941518
0.005499999999999991	2.6514185411719224
0.0059999999999999915	2.585419370452947
0.006499999999999992	2.5177941575566094
0.006999999999999992	2.4491060236038122
0.007499999999999993	2.379859095820171
0.007999999999999993	2.310494273532572
0.008499999999999994	2.24139306128062
0.008999999999999994	2.172879789501144
0.009499999999999995	2.1052274865733396
0.009999999999999995	2.0386602346765215
0.010499999999999995	1.9733608084529506
0.010999999999999996	1.9094710509454418
0.011499999999999996	1.8471084843444667
0.011999999999999997	1.7863474099979517
0.012499999999999997	1.7272781112717925
0.012999999999999998	1.6698883265054147
0.013499999999999998	1.6141895817955276
0.013999999999999999	1.560248351365076
0.014499999999999999	1.5080299869647937
0.015	1.4575195531932483
0.0155	1.408692365480429
0.016	1.3615187090396403
0.0165	1.3159641541768274
0.017	1.2719901582206952
0.0175	1.2295553502387464
0.018000000000000002	1.188616375143031
0.018500000000000003	1.149128561096598
0.019000000000000003	1.1110464694221294
0.019500000000000003	1.074324352493011
0.01999999999999999	1.038916537827605
0.02049999999999999	1.0047777480336544
0.02099999999999999	0.9718633491998745
0.02149999999999999	0.9401295048262139
0.021999999999999992	0.9095332306765473
0.022499999999999992	0.8800324152132609
0.022999999999999993	0.8515862369567412
0.023499999999999993	0.8241549154082858
0.023999999999999994	0.7977007225916508
0.024499999999999994	0.772186918700116
0.024999999999999994	0.7475766734218926
0.025499999999999995	0.7238358670488263
0.025999999999999995	0.7009318647358528
0.026499999999999996	0.6788318384124387
0.026999999999999996	0.6575049661150707
0.027499999999999997	0.6369216003877199
0.027999999999999997	0.6170532523920148
0.028499999999999998	0.5978700785991802
0.028999999999999998	0.579350812422346
0.0295	0.5614675895264096
0.03	0.5441963927018951
0.0305	0.5275140469103238
0.031	0.511398214987182
0.0315	0.49582749185082853
0.032	0.48078136654119585
0.0325	0.4662401541345052
0.033	0.45218495699424954
0.0335	0.4385977372820091
0.034	0.4254611359019211
0.0345	0.412758501060267
0.035	0.4004738589087051
0.035500000000000004	0.38859188480997847
0.036000000000000004	0.3770978755233867
0.036500000000000005	0.3659777224369245
0.037000000000000005	0.3552178858739235
0.037500000000000006	0.3448053704676422
0.038000000000000006	0.3347277015841562
0.038500000000000006	0.3249729027702279
0.03900000000000001	0.3155294742027192
0.03950000000000001	0.3063863721167369
0.04000000000000001	0.2975329891891205
0.04050000000000001	0.28895913585006416
0.04100000000000001	0.2806550224858865
0.04150000000000001	0.2726112424793308
0.04200000000000001	0.264818755999445
0.04250000000000001	0.2572688744203004
0.04300000000000001	0.24995324518659043
0.04350000000000001	0.24286383348251847
0.04400000000000001	0.23599290252938943
0.044499999999999984	0.22933301820026494
0.044999999999999984	0.22287702879396556
0.045499999999999985	0.21661805168263462
0.045999999999999985	0.21054946210230913
0.046499999999999986	0.20466488708761021
0.046999999999999986	0.1989582248516025
0.04749999999999999	0.19342347061645462
0.04799999999999999	0.18805466920146519
0.04849999999999999	0.1828470639313663
0.04899999999999999	0.17779493955418169
0.04949999999999999	0.17289323324579442
0.04999999999999999	0.1681370402531137
0.05049999999999999	0.16352163319733007
0.05099999999999999	0.15904245493489463
0.05149999999999999	0.1546951117349475
0.05199999999999999	0.15047536675817885
0.05249999999999999	0.14637913382282342
0.05299999999999999	0.14240242933773548
0.05349999999999999	0.1385415125275427
0.05399999999999999	0.13479269630291058
0.05449999999999999	0.131152440080621
0.05499999999999999	0.1276173273636644
0.055499999999999994	0.12418405941841282
0.055999999999999994	0.12084945442209764
0.056499999999999995	0.11761044193901825
0.056999999999999995	0.11446403915780802
0.057499999999999996	0.1114073798173848
0.057999999999999996	0.10843769463309162
0.058499999999999996	0.10555230769242104
0.059	0.10274863306650914
0.0595	0.1000241715594856
0.06	0.09737650756490558
0.0605	0.09480330603058161
0.061	0.09230230952361224
0.0615	0.08987133540202605
0.062	0.08750827309151647
0.0625	0.08521108146622092
0.063	0.08297778633138131
0.0635	0.08080647800494299
0.064	0.07869530899475762
0.0645	0.07664249176728404
0.065	0.07464629660606374
0.0655	0.07270504955229204
0.066	0.0708171304286003
0.0665	0.06898097093938013
0.067	0.0671950528455059
0.0675	0.06545790621006872
0.068	0.06376810771207785
0.0685	0.062124279025214904
0.069	0.06052508525886521
0.0695	0.05896923345878339
0.07	0.05745547116486456
0.07050000000000001	0.055982585023622085
0.07100000000000001	0.05454939945307519
0.07150000000000001	0.053154775357861055
0.07200000000000001	0.051797608892485136
0.07250000000000001	0.050476830270718316
0.07300000000000001	0.04919140261924011
0.07350000000000001	0.0479403208737185
0.07400000000000001	0.04672261071558985
0.07450000000000001	0.04553732754788727
0.07500000000000001	0.044383555508540055
0.07550000000000001	0.04326040651962999
0.07599999999999998	0.04216701937116904
0.07649999999999998	0.041102558838015724
0.07699999999999999	0.04006621482861394
0.07749999999999999	0.03905720156429866
0.07799999999999999	0.038074756787959525
0.07849999999999999	0.03711814100091596
0.07899999999999999	0.03618663672689769
0.07949999999999999	0.03527954780208227
0.07999999999999999	0.03439619869017728
0.08049999999999999	0.033535933821582674
0.08099999999999999	0.03269811695570667
0.08149999999999999	0.03188213056554775
0.08199999999999999	0.03108737524369139
0.08249999999999999	0.030313269128895787
0.08299999999999999	0.029559247352472506
0.08349999999999999	0.028824761503744058
0.08399999999999999	0.028109279113696917
0.08449999999999999	0.02741228315631177
0.08499999999999999	0.02673327156678015
0.08549999999999999	0.026071756775388158
0.086	0.02542726525795524
0.0865	0.024799337099874055
0.087	0.024187525574879475
0.0875	0.023591396737075714
0.088	0.02301052902576587
0.0885	0.0224445128822678
0.089	0.021892950378435444
0.0895	0.021355454856240633
0.09	0.020831650578198687
0.0905	0.02032117239015483
0.091	0.019823665394394317
0.0915	0.019338784640132837
0.092	0.018866194832686894
0.0925	0.018405570070996927
0.093	0.017956593628367996
0.0935	0.017518957797084313
0.094	0.01709236383313987
0.0945	0.016676522045608325
0.095	0.016271151709011
0.0955	0.01587598225948049
0.096	0.015490733592040803
0.0965	0.015115151317297754
0.097	0.014748982641574041
0.0975	0.014391981726168318
0.098	0.01404390948399879
0.0985	0.01370453338262822
0.099	0.013373627253453717
0.0995	0.01305097110685336
0.1	0.012736350953087729

==> 001-15.dat <==
-0.1	0.00381473889173897
-0.0995	0.0039286542779421825
-0.099	0.0040460523784207674
-0.0985	0.004167042779582768
-0.098	0.004291738639580871
-0.0975	0.004420256809808378
-0.097	0.004552717960744692
-0.0965	0.004689246712314983
-0.096	0.004829971768936282
-0.0955	0.0049750260594286335
-0.095	0.0051245468819756095
-0.0945	0.005278676054309372
-0.094	0.0054375600694394404
-0.0935	0.0056013502568092385
-0.093	0.005770202949560997
-0.0925	0.005944279657742327
-0.092	0.006123747247861773
-0.0915	0.006308778128979952
-0.091	0.006499550445589033
-0.09050000000000001	0.006696248277490014
-0.09000000000000001	0.0068990618469943
-0.08950000000000001	0.0071081877334249885
-0.08900000000000001	0.007323829095837406
-0.08850000000000001	0.007546195903367383
-0.08800000000000001	0.0077755051742427125
-0.08750000000000001	0.008011981223909583
-0.08700000000000001	0.00825585592302613
-0.08650000000000001	0.008507368967932671
-0.08600000000000001	0.008766768437296669
-0.0855	0.009034310861149211
-0.085	0.009310260791478335
-0.0845	0.00959489211860208
-0.084	0.009888488000233406
-0.0835	0.010191340957982372
-0.083	0.01050375363318317
-0.0825	0.010826053190834286
-0.082	0.011158538408806793
-0.0815	0.011501556772135851
-0.081	0.011855455054045267
-0.0805	0.01222059199698036
-0.08	0.012597338750015548
-0.0795	0.012986079323352686
-0.079	0.013387211060631517
-0.0785	0.013801145129803825
-0.07800000000000001	0.014228307033359535
-0.07750000000000001	0.014669131565461834
-0.07700000000000001	0.01512408569737109
-0.07650000000000001	0.015593640322527566
-0.07600000000000001	0.01607827948672991
-0.07550000000000001	0.016578507597306478
-0.07500000000000001	0.017094847799185648
-0.07450000000000001	0.017627842155711625
-0.07400000000000001	0.01817805208250014
-0.07350000000000001	0.018746058944828746
-0.07300000000000001	0.019332464760499275
-0.07250000000000001	0.019937892973422636
-0.07200000000000001	0.020562989276167648
-0.07150000000000001	0.021208422475569644
-0.07100000000000001	0.02187488539278508
-0.07050000000000001	0.022563095799485167
-0.07	0.02327379739017025
-0.0695	0.024007760792012185
-0.069	0.024765784614564204
-0.0685	0.025548696541569292
-0.068	0.026357354467313267
-0.0675	0.02719264767985308
-0.067	0.028055498094476727
-0.0665	0.028946861537940648
-0.066	0.02986772908864892
-0.0655	0.030819128473621563
-0.065	0.03180212552571759
-0.0645	0.032817825703870054
-0.064	0.033867375679328335
-0.0635	0.03495196499103097
-0.063	0.036072827773390825
-0.0625	0.037231244559932826
-0.062000000000000006	0.038428544166401464
-0.061500000000000006	0.039666105657147864
-0.061000000000000006	0.04094536039875478
-0.060500000000000005	0.04226779420522365
-0.060000000000000005	0.043634949579019214
-0.059500000000000004	0.04504842805274382
-0.059000000000000004	0.04650989263632605
-0.0585	0.04802107037491154
-0.058	0.04958375502291746
-0.0575	0.051199809840005085
-0.057	0.0528711705150323
-0.0565	0.05459984822437441
-0.05600000000000001	0.05638793283134094
-0.05550000000000001	0.0582375962338436
-0.05500000000000001	0.060151095867650155
-0.05450000000000001	0.06213077837333065
-0.054000000000000006	0.06417908343506132
-0.053500000000000006	0.06629854780013976
-0.053000000000000005	0.06849180948847605
-0.052500000000000005	0.07076161220198388
-0.052000000000000005	0.07311080994336693
-0.051500000000000004	0.07554237185738848
-0.051000000000000004	0.07805938730300963
-0.0505	0.08066507117081374
-0.05	0.08336276945739825
-0.0495	0.08615596510900661
-0.049	0.0890482841479935
-0.0485	0.09204350209247746
-0.048	0.095145550681968
-0.04750000000000001	0.09835852490561238
-0.04700000000000001	0.10168669034243132
-0.04650000000000001	0.10513449078939699
-0.046000000000000006	0.10870655616073094
-0.045500000000000006	0.1124077106458207
-0.045000000000000005	0.11624298120472688
-0.044500000000000005	0.12021760895992376
-0.044000000000000004	0.12433709603960796
-0.043500000000000004	0.12860710928525199
-0.043000000000000003	0.13303360475778028
-0.0425	0.1376227856285491
-0.042	0.14238113277488385
-0.0415	0.14731534578143937
-0.041	0.1524325128543603
-0.0405	0.1577399902270168
-0.04000000000000001	0.16324545744571692
-0.03950000000000001	0.16895693280167928
-0.03900000000000001	0.17488278953318073
-0.038500000000000006	0.18103176572497967
-0.038000000000000006	0.18741337069659245
-0.037500000000000006	0.1940364524729638
-0.037000000000000005	0.2009113239551385
-0.036500000000000005	0.20804839315106924
-0.036000000000000004	0.21545854641644627
-0.035500000000000004	0.22315316624498346
-0.035	0.2311441497337075
-0.0345	0.23944394662878626
-0.034	0.24806556855317227
-0.0335	0.2570226087406781
-0.033	0.266329285454691
-0.0325	0.27600047170453434
-0.032	0.28605172521026884
-0.0315	0.2964993193378831
-0.031	0.30736027533471044
-0.0305	0.31865239595225087
-0.03	0.3303943003907169
-0.0295	0.34260546042690454
-0.028999999999999998	0.3553062375545758
-0.028499999999999998	0.36851792095119473
-0.027999999999999997	0.38226276606683846
-0.02750000000000001	0.3965640336273343
-0.02700000000000001	0.41144602878989694
-0.02650000000000001	0.4269341401421388
-0.02600000000000001	0.44305487797092563
-0.02550000000000001	0.4598358881279676
-0.02500000000000001	0.4773059595096094
-0.024500000000000008	0.49549526025672436
-0.024000000000000007	0.5144350218908422
-0.023500000000000007	0.5341579459371599
-0.023000000000000007	0.5546979532863101
-0.022500000000000006	0.5760898676986548
-0.022000000000000006	0.5983725269207637
-0.021500000000000005	0.6215790402178827
-0.021000000000000005	0.6457506507847407
-0.020500000000000004	0.6709271059172564
-0.020000000000000004	0.6971514709483075
-0.019500000000000003	0.7244638894297979
-0.019000000000000003	0.752908828598034
-0.018500000000000003	0.7825296558704078
-0.018000000000000002	0.8133696803619566
-0.0175	0.8454733175728556
-0.017	0.8788847345005748
-0.0165	0.9136473145292324
-0.016	0.94980278302393
-0.0155	0.9873908883866654
-0.015	1.0264486593577826
-0.014499999999999999	1.067009336854369
-0.013999999999999999	1.1091011277462688
-0.013499999999999998	1.152745791187272
-0.012999999999999998	1.1979570073494596
-0.012499999999999997	1.2447384911008244
-0.01200000000000001	1.2930814642395143
-0.01150000000000001	1.342961916150746
-0.01100000000000001	1.3943398931017188
-0.01050000000000001	1.44715177931781
-0.010000000000000009	1.5013348724438873
-0.009500000000000008	1.5567003200759122
-0.009000000000000008	1.6131721771995626
-0.008500000000000008	1.6705392079498498
-0.008000000000000007	1.728570370634752
-0.007500000000000007	1.7869898710118484
-0.007000000000000006	1.8454712939467002
-0.006500000000000006	1.9036329546445434
-0.006000000000000005	1.9610386109843807
-0.005500000000000005	2.017195770955352
-0.0050000000000000044	2.071559774828805
-0.004500000000000004	2.123537922185233
-0.0040000000000000036	2.172500297175266
-0.003500000000000003	2.2177939200456103
-0.0030000000000000027	2.258756209452195
-0.0025000000000000022	2.2947413734841438
-0.0020000000000000018	2.325140775774176
-0.0015000000000000013	2.3494097789871304
-0.0010000000000000009	2.3670927812264915
-0.0005000000000000004	2.3778456851417076
0.	2.3814542387911906
0.0005000000000000004	2.3778456851417076
0.0010000000000000009	2.3670927812264915
0.0015000000000000013	2.3494097789871304
0.0020000000000000018	2.325140775774176
0.0025000000000000022	2.2947413734841438
0.0030000000000000027	2.258756209452195
0.003500000000000003	2.2177939200456103
0.0040000000000000036	2.172500297175266
0.00449999999999999	2.123537922185233
0.0049999999999999906	2.071559774828805
0.005499999999999991	2.017195770955355
0.0059999999999999915	1.9610386109843845
0.006499999999999992	1.903632954644544
0.006999999999999992	1.8454712939467013
0.007499999999999993	1.7869898710118515
0.007999999999999993	1.7285703706347524
0.008499999999999994	1.670539207949851
0.008999999999999994	1.6131721771995648
0.009499999999999995	1.5567003200759133
0.009999999999999995	1.501334872443889
0.010499999999999995	1.4471517793178115
0.010999999999999996	1.3943398931017197
0.011499999999999996	1.3429619161507484
0.011999999999999997	1.2930814642395159
0.012499999999999997	1.2447384911008244
0.012999999999999998	1.1979570073494596
0.013499999999999998	1.152745791187272
0.013999999999999999	1.1091011277462688
0.014499999999999999	1.067009336854369
0.015	1.0264486593577826
0.0155	0.9873908883866654
0.016	0.94980278302393
0.0165	0.9136473145292324
0.017	0.8788847345005748
0.0175	0.8454733175728556
0.018000000000000002	0.8133696803619566
0.018500000000000003	0.7825296558704078
0.019000000000000003	0.752908828598034
0.019500000000000003	0.7244638894297979
0.01999999999999999	0.6971514709483086
0.02049999999999999	0.6709271059172572
0.02099999999999999	0.6457506507847418
0.02149999999999999	0.6215790402178837
0.021999999999999992	0.5983725269207644
0.022499999999999992	0.5760898676986551
0.022999999999999993	0.5546979532863108
0.023499999999999993	0.5341579459371606
0.023999999999999994	0.514435021890843
0.024499999999999994	0.49549526025672513
0.024999999999999994	0.4773059595096096
0.025499999999999995	0.4598358881279673
0.025999999999999995	0.44305487797092635
0.026499999999999996	0.4269341401421399
0.026999999999999996	0.4114460287898974
0.027499999999999997	0.39656403362733456
0.027999999999999997	0.38226276606683846
0.028499999999999998	0.36851792095119473
0.028999999999999998	0.3553062375545758
0.0295	0.34260546042690454
0.03	0.3303943003907169
0.0305	0.31865239595225087
0.031	0.30736027533471044
0.0315	0.2964993193378831
0.032	0.28605172521026884
0.0325	0.27600047170453434
0.033	0.266329285454691
0.0335	0.2570226087406781
0.034	0.24806556855317227
0.0345	0.23944394662878626
0.035	0.2311441497337075
0.035500000000000004	0.22315316624498346
0.036000000000000004	0.21545854641644627
0.036500000000000005	0.20804839315106924
0.037000000000000005	0.2009113239551385
0.037500000000000006	0.1940364524729638
0.038000000000000006	0.18741337069659245
0.038500000000000006	0.18103176572497967
0.03900000000000001	0.17488278953318073
0.03950000000000001	0.16895693280167928
0.04000000000000001	0.16324545744571692
0.04050000000000001	0.15773999022701665
0.04100000000000001	0.1524325128543603
0.04150000000000001	0.1473153457814392
0.04200000000000001	0.1423811327748838
0.04250000000000001	0.1376227856285491
0.04300000000000001	0.13303360475778028
0.04350000000000001	0.12860710928525199
0.04400000000000001	0.1243370960396078
0.044499999999999984	0.12021760895992437
0.044999999999999984	0.11624298120472723
0.045499999999999985	0.11240771064582074
0.045999999999999985	0.10870655616073105
0.046499999999999986	0.10513449078939746
0.046999999999999986	0.10168669034243122
0.04749999999999999	0.09835852490561256
0.04799999999999999	0.09514555068196848
0.04849999999999999	0.0920435020924776
0.04899999999999999	0.08904828414799364
0.04949999999999999	0.08615596510900658
0.04999999999999999	0.08336276945739808
0.05049999999999999	0.08066507117081378
0.05099999999999999	0.07805938730300988
0.05149999999999999	0.07554237185738863
0.05199999999999999	0.0731108099433668
0.05249999999999999	0.07076161220198382
0.05299999999999999	0.06849180948847616
0.05349999999999999	0.06629854780013981
0.05399999999999999	0.06417908343506146
0.05449999999999999	0.062130778373330746
0.05499999999999999	0.06015109586765013
0.055499999999999994	0.058237596233843725
0.055999999999999994	0.05638793283134075
0.056499999999999995	0.05459984822437483
0.056999999999999995	0.05287117051503231
0.057499999999999996	0.05119980984000526
0.057999999999999996	0.04958375502291749
0.058499999999999996	0.048021070374911656
0.059	0.046509892636326086
0.0595	0.045048428052743596
0.06	0.043634949579019214
0.0605	0.042267794205223454
0.061	0.04094536039875478
0.0615	0.0396661056571479
0.062	0.038428544166401464
0.0625	0.037231244559932826
0.063	0.036072827773390825
0.0635	0.03495196499103097
0.064	0.033867375679328335
0.0645	0.032817825703870054
0.065	0.03180212552571759
0.0655	0.030819128473621563
0.066	0.02986772908864892
0.0665	0.028946861537940648
0.067	0.028055498094476727
0.0675	0.02719264767985308
0.068	0.026357354467313267
0.0685	0.025548696541569292
0.069	0.024765784614564204
0.0695	0.024007760792012185
0.07	0.02327379739017025
0.07050000000000001	0.022563095799485167
0.07100000000000001	0.02187488539278508
0.07150000000000001	0.021208422475569644
0.07200000000000001	0.020562989276167648
0.07250000000000001	0.019937892973422636
0.07300000000000001	0.019332464760499275
0.07350000000000001	0.018746058944828746
0.07400000000000001	0.01817805208250014
0.07450000000000001	0.017627842155711625
0.07500000000000001	0.017094847799185648
0.07550000000000001	0.016578507597306478
0.07599999999999998	0.016078279486729904
0.07649999999999998	0.015593640322527403
0.07699999999999999	0.01512408569737108
0.07749999999999999	0.014669131565461917
0.07799999999999999	0.014228307033359554
0.07849999999999999	0.013801145129803825
0.07899999999999999	0.01338721106063154
0.07949999999999999	0.012986079323352696
0.07999999999999999	0.012597338750015567
0.08049999999999999	0.01222059199698041
0.08099999999999999	0.011855455054045276
0.08149999999999999	0.011501556772135877
0.08199999999999999	0.011158538408806793
0.08249999999999999	0.010826053190834295
0.08299999999999999	0.010503753633183194
0.08349999999999999	0.010191340957982364
0.08399999999999999	0.009888488000233491
0.08449999999999999	0.00959489211860208
0.08499999999999999	0.009310260791478418
0.08549999999999999	0.00903431086114911
0.086	0.008766768437296717
0.0865	0.008507368967932671
0.087	0.008255855923026242
0.0875	0.008011981223909686
0.088	0.0077755051742427195
0.0885	0.007546195903367383
0.089	0.0073238290958374894
0.0895	0.007108187733425016
0.09	0.006899061846994318
0.0905	0.006696248277490088
0.091	0.006499550445589033
0.0915	0.006308778128979952
0.092	0.006123747247861773
0.0925	0.005944279657742327
0.093	0.005770202949560997
0.0935	0.0056013502568092385
0.094	0.0054375600694394404
0.0945	0.005278676054309372
0.095	0.0051245468819756095
0.0955	0.0049750260594286335
0.096	0.004829971768936282
0.0965	0.004689246712314983
0.097	0.004552717960744692
0.0975	0.004420256809808378
0.098	0.004291738639580871
0.0985	0.004167042779582768
0.099	0.0040460523784207674
0.0995	0.0039286542779421825
0.1	0.00381473889173897

==> 002-1.dat <==
-0.1	0.011845029121665322
-0.0995	0.012132574412792734
-0.099	0.01242728528725613
-0.0985	0.01272935245481998
-0.098	0.013038962303587021
-0.0975	0.013356308522099819
-0.097	0.013681590504400211
-0.0965	0.014015013126154786
-0.096	0.014356786841761247
-0.0955	0.014707127800297653
-0.095	0.015066257978005204
-0.0945	0.015434405326588834
-0.094	0.01581180392887909
-0.0935	0.016198694167537858
-0.093	0.016595322899912307
-0.0925	0.017001943640315587
-0.092	0.017418816748699766
-0.0915	0.017846209625381585
-0.091	0.018284396911694166
-0.09050000000000001	0.018733660696307056
-0.09000000000000001	0.01919429072771676
-0.08950000000000001	0.019666584632506902
-0.08900000000000001	0.020150848139885515
-0.08850000000000001	0.0206473953128003
-0.08800000000000001	0.021156548784521962
-0.08750000000000001	0.021678640004158638
-0.08700000000000001	0.022214009487196065
-0.08650000000000001	0.022763007074251485
-0.08600000000000001	0.02332599219725776
-0.0855	0.0239033341533653
-0.085	0.02449541238692027
-0.0845	0.02510261677973879
-0.084	0.02572534794994674
-0.0835	0.026364017559649695
-0.083	0.02701904863170683
-0.0825	0.02769087587588191
-0.082	0.028379946024653543
-0.0815	0.029086718178974222
-0.081	0.029811664164268697
-0.0805	0.030555268896974838
-0.08	0.031318030761933444
-0.0795	0.03210046200094191
-0.079	0.032903089112803104
-0.0785	0.03372645326515462
-0.07800000000000001	0.034571110718520794
-0.07750000000000001	0.035437633262801874
-0.07700000000000001	0.03632660866664833
-0.07650000000000001	0.0372386411400462
-0.07600000000000001	0.03817435181048835
-0.07550000000000001	0.0391343792131112
-0.07500000000000001	0.04011937979517862
-0.07450000000000001	0.04113002843530958
-0.07400000000000001	0.04216701897784634
-0.07350000000000001	0.04323106478277327
-0.07300000000000001	0.044322899291595975
-0.07250000000000001	0.04544327660960648
-0.07200000000000001	0.046592972104954465
-0.07150000000000001	0.047772783024962316
-0.07100000000000001	0.04898352913010702
-0.07050000000000001	0.05022605334616475
-0.07	0.05150122243482801
-0.0695	0.05280992768342955
-0.069	0.054153085614075364
-0.0685	0.055531638712702155
-0.068	0.056946556178326516
-0.0675	0.05839883469398261
-0.067	0.05988949921709024
-0.0665	0.06141960379341753
-0.066	0.06299023239216683
-0.0655	0.06460249976378986
-0.065	0.06625755232069261
-0.0645	0.06795656904112268
-0.064	0.06970076239664591
-0.0635	0.07149137930282513
-0.063	0.07332970209369899
-0.0625	0.07521704951899891
-0.062000000000000006	0.07715477776375672
-0.061500000000000006	0.0791442814863942
-0.061000000000000006	0.08118699487815476
-0.060500000000000005	0.08328439273217632
-0.060000000000000005	0.08543799152226561
-0.059500000000000004	0.08764935048474684
-0.059000000000000004	0.08992007270023536
-0.0585	0.09225180618616037
-0.058	0.0946462481506013
-0.0575	0.09710515052404668
-0.057	0.09963028394024967
-0.0565	0.10222351297292354
-0.05600000000000001	0.10488674263818303
-0.05550000000000001	0.10762188545551106
-0.05500000000000001	0.11043094667427979
-0.05450000000000001	0.11331609955065458
-0.054000000000000006	0.11627924844280081
-0.053500000000000006	0.11932267227683092
-0.053000000000000005	0.12244860432991012
-0.052500000000000005	0.12565933931884407
-0.052000000000000005	0.12895723484584554
-0.051500000000000004	0.13234471284934238
-0.051000000000000004	0.13582426105627032
-0.0505	0.13939840744591586
-0.05	0.14306998831477905
-0.0495	0.14684128573910912
-0.049	0.15071554743451476
-0.0485	0.1546951683653962
-0.048	0.15878326870441425
-0.04750000000000001	0.1629828335440867
-0.04700000000000001	0.16729690718304377
-0.04650000000000001	0.17172861913870063
-0.046000000000000006	0.17628121008380143
-0.045500000000000006	0.1809579892464556
-0.045000000000000005	0.18576233628982017
-0.044500000000000005	0.1906977124603709
-0.044000000000000004	0.19576766250801356
-0.043500000000000004	0.20097581572988157
-0.043000000000000003	0.20632588638836488
-0.0425	0.21182167372273347
-0.042	0.21746706169574964
-0.0415	0.2232660185422496
-0.041	0.22922259613903198
-0.0405	0.2353409291639825
-0.04000000000000001	0.24162523400476818
-0.03950000000000001	0.24807980735918186
-0.03900000000000001	0.2547090244683203
-0.038500000000000006	0.26151733692450163
-0.038000000000000006	0.26850926999249375
-0.037500000000000006	0.2756894193894383
-0.037000000000000005	0.2830624474607815
-0.036500000000000005	0.2906330786913111
-0.036000000000000004	0.2984060944854648
-0.035500000000000004	0.30638632714735203
-0.035	0.31457865298760856
-0.0345	0.32298798448328775
-0.034	0.3316192614218654
-0.0335	0.3404774409764175
-0.033	0.34956748669312976
-0.0325	0.3588943564248172
-0.032	0.3684629892724565
-0.0315	0.3782782913966127
-0.031	0.38834505736892244
-0.0305	0.39866814985775223
-0.03	0.4092521499709578
-0.0295	0.4201015679598874
-0.028999999999999998	0.4312210102085635
-0.028499999999999998	0.44261464913935417
-0.027999999999999997	0.4542863727718392
-0.02750000000000001	0.4662416982324625
-0.02700000000000001	0.4784805757763779
-0.02650000000000001	0.4910080374273881
-0.02600000000000001	0.5038263813705139
-0.02550000000000001	0.5169396592654056
-0.02500000000000001	0.5303487015639503
-0.024500000000000008	0.5440547770052997
-0.024000000000000007	0.558059414019484
-0.023500000000000007	0.5723624606737578
-0.023000000000000007	0.5869629390504331
-0.022500000000000006	0.6018597884982427
-0.022000000000000006	0.617050987436891
-0.021500000000000005	0.6325333027834729
-0.021000000000000005	0.648302402968408
-0.020500000000000004	0.6643528800388642
-0.020000000000000004	0.6806781260928118
-0.019500000000000003	0.6972701753538861
-0.019000000000000003	0.7141195744583533
-0.018500000000000003	0.7312152762905527
-0.018000000000000002	0.7485445360776729
-0.0175	0.7660927998726421
-0.017	0.7838435864570809
-0.0165	0.8017783664903549
-0.016	0.819876442811808
-0.0155	0.8381148503277458
-0.015	0.8564683653583302
-0.014499999999999999	0.8749092363969805
-0.013999999999999999	0.8934069516509636
-0.013499999999999998	0.9119285570725861
-0.012999999999999998	0.9304596209092963
-0.012499999999999997	0.948898024259329
-0.01200000000000001	0.9672666315942906
-0.01150000000000001	0.9854998063725888
-0.01100000000000001	1.0035527441916894
-0.01050000000000001	1.021375479159912
-0.010000000000000009	1.0389165399847682
-0.009500000000000008	1.0561229224395963
-0.009000000000000008	1.0729391275760716
-0.008500000000000008	1.0893079825522045
-0.008000000000000007	1.1051710285095337
-0.007500000000000007	1.1204688265830312
-0.007000000000000006	1.1351413076927597
-0.006500000000000006	1.1491284893364782
-0.006000000000000005	1.1623704092290934
-0.005500000000000005	1.1748089376195678
-0.0050000000000000044	1.186386575416355
-0.004500000000000004	1.1970486442262507
-0.0040000000000000036	1.206743055539862
-0.003500000000000003	1.2154212263248343
-0.0030000000000000027	1.2230386165817693
-0.0025000000000000022	1.2295552641654381
-0.0020000000000000018	1.234936483464821
-0.0015000000000000013	1.2391527278556114
-0.0010000000000000009	1.242181278048486
-0.0005000000000000004	1.2440051958757645
0.	1.2446142737813648
0.0005000000000000004	1.2440051958757645
0.0010000000000000009	1.242181278048486
0.0015000000000000013	1.2391527278556114
0.0020000000000000018	1.234936483464821
0.0025000000000000022	1.2295552641654381
0.0030000000000000027	1.2230386165817693
0.003500000000000003	1.2154212263248343
0.0040000000000000036	1.206743055539862
0.00449999999999999	1.1970486442262507
0.0049999999999999906	1.1863865754163556
0.005499999999999991	1.1748089376195683
0.0059999999999999915	1.1623704092290938
0.006499999999999992	1.1491284893364782
0.006999999999999992	1.1351413076927608
0.007499999999999993	1.1204688265830316
0.007999999999999993	1.1051710285095353
0.008499999999999994	1.089307982552205
0.008999999999999994	1.0729391275760725
0.009499999999999995	1.0561229224395963
0.009999999999999995	1.0389165399847686
0.010499999999999995	1.0213754791599132
0.010999999999999996	1.0035527441916912
0.011499999999999996	0.9854998063725886
0.011999999999999997	0.9672666315942912
0.012499999999999997	0.948898024259329
0.012999999999999998	0.9304596209092963
0.013499999999999998	0.9119285570725861
0.013999999999999999	0.8934069516509636
0.014499999999999999	0.8749092363969805
0.015	0.8564683653583302
0.0155	0.8381148503277458
0.016	0.819876442811808
0.0165	0.8017783664903549
0.017	0.7838435864570809
0.0175	0.7660927998726421
0.018000000000000002	0.7485445360776729
0.018500000000000003	0.7312152762905527
0.019000000000000003	0.7141195744583533
0.019500000000000003	0.6972701753538861
0.01999999999999999	0.680678126092812
0.02049999999999999	0.6643528800388645
0.02099999999999999	0.648302402968408
0.02149999999999999	0.6325333027834732
0.021999999999999992	0.6170509874368909
0.022499999999999992	0.6018597884982434
0.022999999999999993	0.5869629390504331
0.023499999999999993	0.5723624606737583
0.023999999999999994	0.5580594140194847
0.024499999999999994	0.5440547770053005
0.024999999999999994	0.5303487015639504
0.025499999999999995	0.5169396592654065
0.025999999999999995	0.5038263813705143
0.026499999999999996	0.4910080374273886
0.026999999999999996	0.47848057577637837
0.027499999999999997	0.4662416982324629
0.027999999999999997	0.4542863727718392
0.028499999999999998	0.44261464913935417
0.028999999999999998	0.4312210102085635
0.0295	0.4201015679598874
0.03	0.4092521499709578
0.0305	0.39866814985775223
0.031	0.38834505736892244
0.0315	0.3782782913966127
0.032	0.3684629892724565
0.0325	0.3588943564248172
0.033	0.34956748669312976
0.0335	0.3404774409764175
0.034	0.3316192614218654
0.0345	0.32298798448328775
0.035	0.31457865298760856
0.035500000000000004	0.30638632714735203
0.036000000000000004	0.2984060944854648
0.036500000000000005	0.2906330786913111
0.037000000000000005	0.2830624474607815
0.037500000000000006	0.2756894193894383
0.038000000000000006	0.26850926999249375
0.038500000000000006	0.26151733692450163
0.03900000000000001	0.2547090244683203
0.03950000000000001	0.24807980735918186
0.04000000000000001	0.24162523400476818
0.04050000000000001	0.23534092916398272
0.04100000000000001	0.22922259613903173
0.04150000000000001	0.22326601854224906
0.04200000000000001	0.21746706169574934
0.04250000000000001	0.21182167372273322
0.04300000000000001	0.2063258863883648
0.04350000000000001	0.20097581572988202
0.04400000000000001	0.1957676625080133
0.044499999999999984	0.190697712460371
0.044999999999999984	0.18576233628982064
0.045499999999999985	0.1809579892464556
0.045999999999999985	0.17628121008380152
0.046499999999999986	0.17172861913870077
0.046999999999999986	0.16729690718304377
0.04749999999999999	0.1629828335440867
0.04799999999999999	0.15878326870441425
0.04849999999999999	0.1546951683653962
0.04899999999999999	0.15071554743451468
0.04949999999999999	0.1468412857391093
0.04999999999999999	0.1430699883147792
0.05049999999999999	0.13939840744591586
0.05099999999999999	0.13582426105627043
0.05149999999999999	0.1323447128493425
0.05199999999999999	0.12895723484584565
0.05249999999999999	0.12565933931884415
0.05299999999999999	0.12244860432991007
0.05349999999999999	0.11932267227683092
0.05399999999999999	0.11627924844280081
0.05449999999999999	0.11331609955065473
0.05499999999999999	0.11043094667427983
0.055499999999999994	0.10762188545551117
0.055999999999999994	0.10488674263818282
0.056499999999999995	0.10222351297292354
0.056999999999999995	0.09963028394024967
0.057499999999999996	0.09710515052404657
0.057999999999999996	0.0946462481506013
0.058499999999999996	0.09225180618616033
0.059	0.08992007270023536
0.0595	0.08764935048474677
0.06	0.08543799152226561
0.0605	0.08328439273217647
0.061	0.08118699487815476
0.0615	0.07914428148639423
0.062	0.07715477776375672
0.0625	0.07521704951899891
0.063	0.07332970209369899
0.0635	0.07149137930282513
0.064	0.06970076239664591
0.0645	0.06795656904112268
0.065	0.06625755232069261
0.0655	0.06460249976378986
0.066	0.06299023239216683
0.0665	0.06141960379341753
0.067	0.05988949921709024
0.0675	0.05839883469398261
0.068	0.056946556178326516
0.0685	0.055531638712702155
0.069	0.054153085614075364
0.0695	0.05280992768342955
0.07	0.05150122243482801
0.07050000000000001	0.05022605334616475
0.07100000000000001	0.04898352913010702
0.07150000000000001	0.047772783024962316
0.07200000000000001	0.046592972104954465
0.07250000000000001	0.04544327660960648
0.07300000000000001	0.044322899291595975
0.07350000000000001	0.04323106478277327
0.07400000000000001	0.04216701897784634
0.07450000000000001	0.04113002843530958
0.07500000000000001	0.04011937979517862
0.07550000000000001	0.0391343792131112
0.07599999999999998	0.03817435181048845
0.07649999999999998	0.03723864114004629
0.07699999999999999	0.03632660866664847
0.07749999999999999	0.03543763326280189
0.07799999999999999	0.03457111071852088
0.07849999999999999	0.03372645326515468
0.07899999999999999	0.03290308911280314
0.07949999999999999	0.03210046200094191
0.07999999999999999	0.03131803076193339
0.08049999999999999	0.03055526889697487
0.08099999999999999	0.029811664164268642
0.08149999999999999	0.029086718178974277
0.08199999999999999	0.02837994602465357
0.08249999999999999	0.027690875875881846
0.08299999999999999	0.027019048631706923
0.08349999999999999	0.026364017559649722
0.08399999999999999	0.025725347949946728
0.08449999999999999	0.02510261677973884
0.08499999999999999	0.024495412386920327
0.08549999999999999	0.023903334153365336
0.086	0.023325992197257717
0.0865	0.022763007074251513
0.087	0.0222140094871961
0.0875	0.021678640004158603
0.088	0.02115654878452192
0.0885	0.020647395312800354
0.089	0.020150848139885505
0.0895	0.019666584632506895
0.09	0.019194290727716744
0.0905	0.01873366069630714
0.091	0.018284396911694166
0.0915	0.017846209625381585
0.092	0.017418816748699766
0.0925	0.017001943640315587
0.093	0.016595322899912307
0.0935	0.016198694167537858
0.094	0.01581180392887909
0.0945	0.015434405326588834
0.095	0.015066257978005204
0.0955	0.014707127800297653
0.096	0.014356786841761247
0.0965	0.014015013126154786
0.097	0.013681590504400211
0.0975	0.013356308522099819
0.098	0.013038962303587021
0.0985	0.01272935245481998
0.099	0.01242728528725613
0.0995	0.012132574412792734
0.1	0.011845029121665322

==> 002-15.dat <==
-0.1	0.0034951181078594685
-0.0995	0.003597719758396589
-0.099	0.003703387583717498
-0.0985	0.0038122151325208817
-0.098	0.003924298875614986
-0.0975	0.004039738299945411
-0.097	0.004158636005275464
-0.0965	0.004281097804134471
-0.096	0.004407232825078504
-0.0955	0.0045371536193080375
-0.095	0.004670976270852278
-0.0945	0.0048088205103644826
-0.094	0.004950809832691027
-0.0935	0.0050970716183471425
-0.093	0.00524773725905525
-0.0925	0.00540294228752477
-0.092	0.00556282651168324
-0.0915	0.005727534153839293
-0.091	0.0058972141089829976
-0.09050000000000001	0.006072019900821636
-0.09000000000000001	0.006252109767595904
-0.08950000000000001	0.006437647065533966
-0.08900000000000001	0.006628800324401355
-0.08850000000000001	0.006825743411948265
-0.08800000000000001	0.007028655697669147
-0.08750000000000001	0.007237722198752031
-0.08700000000000001	0.007453133643807023
-0.08650000000000001	0.007675089507541367
-0.08600000000000001	0.007903798082505362
-0.0855	0.00813945367860718
-0.085	0.008382281377533135
-0.0845	0.008632504622999606
-0.084	0.008890353999707662
-0.0835	0.009156067467429082
-0.083	0.009429890602920071
-0.0825	0.009712076849924877
-0.082	0.010002887777539998
-0.0815	0.010302593347218012
-0.081	0.010611472188698701
-0.0805	0.010929811885164847
-0.08	0.01125790828677723
-0.0795	0.011596065586074211
-0.079	0.011944607954242042
-0.0785	0.0123038572493495
-0.07800000000000001	0.012674153301402783
-0.07750000000000001	0.013055841082104782
-0.07700000000000001	0.01344927918104027
-0.07650000000000001	0.013854838109866388
-0.07600000000000001	0.014272900548189374
-0.07550000000000001	0.014703861647757535
-0.07500000000000001	0.015148129384370972
-0.07450000000000001	0.015606124947936824
-0.07400000000000001	0.01607828316232134
-0.07350000000000001	0.016565052930217216
-0.07300000000000001	0.017066897698311073
-0.07250000000000001	0.017584295940658943
-0.07200000000000001	0.018117741661045992
-0.07150000000000001	0.0186677449083731
-0.07100000000000001	0.01923483231193032
-0.07050000000000001	0.019819547631745916
-0.07	0.020422452326406614
-0.0695	0.021044126138549453
-0.069	0.02168516769863478
-0.0685	0.022346195147641912
-0.068	0.023027846779336593
-0.0675	0.023730781702783376
-0.067	0.02445568052564986
-0.0665	0.025203246059153524
-0.066	0.025974204045021394
-0.0655	0.026769303905249182
-0.065	0.02758931951520104
-0.0645	0.028435050000649057
-0.064	0.029307320559337324
-0.0635	0.03020698330763567
-0.063	0.03113491815284451
-0.0625	0.03209203369169005
-0.062000000000000006	0.033079268135536494
-0.061500000000000006	0.03409759026282369
-0.061000000000000006	0.03514800039920978
-0.060500000000000005	0.03623153142587816
-0.060000000000000005	0.037349249816431035
-0.059500000000000004	0.03850225670275588
-0.059000000000000004	0.03969168897020834
-0.0585	0.04091872038240228
-0.058	0.04218456273584177
-0.0575	0.043490467044562615
-0.057	0.04483772475487082
-0.0565	0.04622766899018764
-0.05600000000000001	0.04766167582589803
-0.05550000000000001	0.049141165594000016
-0.05500000000000001	0.05066760421720695
-0.05450000000000001	0.052242504572010386
-0.054000000000000006	0.053867427880187134
-0.053500000000000006	0.05554398512674161
-0.053000000000000005	0.05727383850598544
-0.052500000000000005	0.05905870288985979
-0.052000000000000005	0.060900347319846504
-0.051500000000000004	0.06280059651763946
-0.051000000000000004	0.06476133241059293
-0.0505	0.06678449566562845
-0.05	0.06887208722274595
-0.0495	0.07102616981625735
-0.049	0.07324886947234988
-0.0485	0.07554237697087324
-0.048	0.07790895199920958
-0.04750000000000001	0.08035092610049309
-0.04700000000000001	0.08287068991675423
-0.04650000000000001	0.08547070979698922
-0.046000000000000006	0.08815352641352567
-0.045500000000000006	0.09092175913361454
-0.045000000000000005	0.09377808165017813
-0.044500000000000005	0.09672541069738419
-0.044000000000000004	0.0997663214482139
-0.043500000000000004	0.1029038741886292
-0.043000000000000003	0.10614107595545225
-0.0425	0.1094810157305239
-0.042	0.1129268653404285
-0.0415	0.11648188020590271
-0.041	0.12014945183620178
-0.0405	0.12393285222542687
-0.04000000000000001	0.12783591058074611
-0.03950000000000001	0.13186185914694806
-0.03900000000000001	0.13601452209766757
-0.038500000000000006	0.14029764941783157
-0.038000000000000006	0.1447150823801773
-0.037500000000000006	0.1492707670900175
-0.037000000000000005	0.153968704555971
-0.036500000000000005	0.15881296860487257
-0.036000000000000004	0.16380770679466497
-0.035500000000000004	0.16895713846877372
-0.035	0.17426555061659726
-0.0345	0.17973729227243448
-0.034	0.18537676792880592
-0.0335	0.1911884301668314
-0.033	0.19717677149803742
-0.0325	0.20334631529766686
-0.032	0.20970160565809007
-0.0315	0.21624719598163983
-0.031	0.22298763614011133
-0.0305	0.22992745803948528
-0.03	0.23707115943595897
-0.0295	0.24442318585118208
-0.028999999999999998	0.2519879104317066
-0.028499999999999998	0.259769611593774
-0.027999999999999997	0.2677724482957029
-0.02750000000000001	0.2760004328019407
-0.02700000000000001	0.2844574008755607
-0.02650000000000001	0.2931469795207291
-0.02600000000000001	0.3020725527459531
-0.02550000000000001	0.3112372260365948
-0.02500000000000001	0.3206437257092674
-0.024500000000000008	0.33029452915747
-0.024000000000000007	0.34019150401623743
-0.023500000000000007	0.3503361550552342
-0.023000000000000007	0.36072952382918144
-0.022500000000000006	0.37137352830468406
-0.022000000000000006	0.38226425037046224
-0.021500000000000005	0.3934024518322345
-0.021000000000000005	0.40478556559584333
-0.020500000000000004	0.4164132856603027
-0.020000000000000004	0.42827875396243104
-0.019500000000000003	0.44037950374007534
-0.019000000000000003	0.45270834690670353
-0.018500000000000003	0.46525786644861017
-0.018000000000000002	0.47801975612798864
-0.0175	0.49098377804419535
-0.017	0.5041380839933659
-0.0165	0.5174692888583275
-0.016	0.530962239924121
-0.0155	0.5445998538005378
-0.015	0.5583630475026511
-0.014499999999999999	0.5722306762622659
-0.013999999999999999	0.5861794568143004
-0.013499999999999998	0.6001838934917758
-0.012999999999999998	0.6142162156437264
-0.012499999999999997	0.6282463161091404
-0.01200000000000001	0.6422417859911517
-0.01150000000000001	0.6561682737087979
-0.01100000000000001	0.6699884419086568
-0.01050000000000001	0.6836817165124425
-0.010000000000000009	0.6971515470984584
-0.009500000000000008	0.7104099702542007
-0.009000000000000008	0.723393701173205
-0.008500000000000008	0.7360564725352718
-0.008000000000000007	0.7483503337907875
-0.007500000000000007	0.7602266409773939
-0.007000000000000006	0.7716361699837663
-0.006500000000000006	0.7825295306996782
-0.006000000000000005	0.7928574960056405
-0.005500000000000005	0.802571655863602
-0.0050000000000000044	0.8116246996282904
-0.004500000000000004	0.8199713047479019
-0.0040000000000000036	0.8275682591554177
-0.003500000000000003	0.8343748497571096
-0.0030000000000000027	0.8403543417384591
-0.0025000000000000022	0.8454732863909225
-0.0020000000000000018	0.849702680819295
-0.0015000000000000013	0.8530181899973321
-0.0010000000000000009	0.8554004431069145
-0.0005000000000000004	0.8568354697766424
0.	0.8573147606549588
0.0005000000000000004	0.8568354697766424
0.0010000000000000009	0.8554004431069145
0.0015000000000000013	0.8530181899973321
0.0020000000000000018	0.849702680819295
0.0025000000000000022	0.8454732863909225
0.0030000000000000027	0.8403543417384591
0.003500000000000003	0.8343748497571096
0.0040000000000000036	0.8275682591554177
0.00449999999999999	0.8199713047479026
0.0049999999999999906	0.8116246996282904
0.005499999999999991	0.8025716558636028
0.0059999999999999915	0.7928574960056405
0.006499999999999992	0.7825295306996782
0.006999999999999992	0.7716361699837663
0.007499999999999993	0.7602266409773947
0.007999999999999993	0.7483503337907879
0.008499999999999994	0.7360564725352723
0.008999999999999994	0.723393701173205
0.009499999999999995	0.710409970254201
0.009999999999999995	0.6971515470984587
0.010499999999999995	0.6836817165124427
0.010999999999999996	0.6699884419086577
0.011499999999999996	0.6561682737087985
0.011999999999999997	0.6422417859911527
0.012499999999999997	0.6282463161091404
0.012999999999999998	0.6142162156437264
0.013499999999999998	0.6001838934917758
0.013999999999999999	0.5861794568143004
0.014499999999999999	0.5722306762622659
0.015	0.5583630475026511
0.0155	0.5445998538005378
0.016	0.530962239924121
0.0165	0.5174692888583275
0.017	0.5041380839933659
0.0175	0.49098377804419535
0.018000000000000002	0.47801975612798864
0.018500000000000003	0.46525786644861017
0.019000000000000003	0.45270834690670353
0.019500000000000003	0.44037950374007534
0.01999999999999999	0.4282787539624313
0.02049999999999999	0.41641328566030333
0.02099999999999999	0.4047855655958436
0.02149999999999999	0.39340245183223477
0.021999999999999992	0.38226425037046236
0.022499999999999992	0.37137352830468434
0.022999999999999993	0.3607295238291817
0.023499999999999993	0.35033615505523474
0.023999999999999994	0.3401915040162377
0.024499999999999994	0.33029452915747015
0.024999999999999994	0.3206437257092679
0.025499999999999995	0.3112372260365949
0.025999999999999995	0.3020725527459536
0.026499999999999996	0.2931469795207291
0.026999999999999996	0.2844574008755609
0.027499999999999997	0.27600043280194103
0.027999999999999997	0.2677724482957029
0.028499999999999998	0.259769611593774
0.028999999999999998	0.2519879104317066
0.0295	0.24442318585118208
0.03	0.23707115943595897
0.0305	0.22992745803948528
0.031	0.22298763614011133
0.0315	0.21624719598163983
0.032	0.20970160565809007
0.0325	0.20334631529766686
0.033	0.19717677149803742
0.0335	0.1911884301668314
0.034	0.18537676792880592
0.0345	0.17973729227243448
0.035	0.17426555061659726
0.035500000000000004	0.16895713846877372
0.036000000000000004	0.16380770679466497
0.036500000000000005	0.15881296860487257
0.037000000000000005	0.153968704555971
0.037500000000000006	0.1492707670900175
0.038000000000000006	0.1447150823801773
0.038500000000000006	0.14029764941783157
0.03900000000000001	0.13601452209766757
0.03950000000000001	0.13186185914694806
0.04000000000000001	0.12783591058074611
0.04050000000000001	0.12393285222542672
0.04100000000000001	0.12014945183620163
0.04150000000000001	0.11648188020590255
0.04200000000000001	0.1129268653404284
0.04250000000000001	0.1094810157305239
0.04300000000000001	0.10614107595545218
0.04350000000000001	0.1029038741886292
0.04400000000000001	0.09976632144821387
0.044499999999999984	0.09672541069738437
0.044999999999999984	0.09377808165017833
0.045499999999999985	0.09092175913361457
0.045999999999999985	0.08815352641352553
0.046499999999999986	0.08547070979698922
0.046999999999999986	0.08287068991675438
0.04749999999999999	0.08035092610049328
0.04799999999999999	0.07790895199920965
0.04849999999999999	0.07554237697087339
0.04899999999999999	0.07324886947234988
0.04949999999999999	0.07102616981625735
0.04999999999999999	0.06887208722274595
0.05049999999999999	0.06678449566562834
0.05099999999999999	0.06476133241059301
0.05149999999999999	0.06280059651763949
0.05199999999999999	0.06090034731984672
0.05249999999999999	0.059058702889859815
0.05299999999999999	0.057273838505985525
0.05349999999999999	0.05554398512674149
0.05399999999999999	0.05386742788018722
0.05449999999999999	0.05224250457201045
0.05499999999999999	0.05066760421720694
0.055499999999999994	0.04914116559400014
0.055999999999999994	0.04766167582589808
0.056499999999999995	0.046227668990187654
0.056999999999999995	0.04483772475487093
0.057499999999999996	0.04349046704456258
0.057999999999999996	0.04218456273584186
0.058499999999999996	0.04091872038240233
0.059	0.039691688970208375
0.0595	0.038502256702756
0.06	0.037349249816431035
0.0605	0.03623153142587814
0.061	0.03514800039920978
0.0615	0.03409759026282371
0.062	0.033079268135536494
0.0625	0.03209203369169005
0.063	0.03113491815284451
0.0635	0.03020698330763567
0.064	0.029307320559337324
0.0645	0.028435050000649057
0.065	0.02758931951520104
0.0655	0.026769303905249182
0.066	0.025974204045021394
0.0665	0.025203246059153524
0.067	0.02445568052564986
0.0675	0.023730781702783376
0.068	0.023027846779336593
0.0685	0.022346195147641912
0.069	0.02168516769863478
0.0695	0.021044126138549453
0.07	0.020422452326406614
0.07050000000000001	0.019819547631745916
0.07100000000000001	0.01923483231193032
0.07150000000000001	0.0186677449083731
0.07200000000000001	0.018117741661045992
0.07250000000000001	0.017584295940658943
0.07300000000000001	0.017066897698311073
0.07350000000000001	0.016565052930217216
0.07400000000000001	0.01607828316232134
0.07450000000000001	0.015606124947936824
0.07500000000000001	0.015148129384370972
0.07550000000000001	0.014703861647757535
0.07599999999999998	0.014272900548189348
0.07649999999999998	0.01385483810986643
0.07699999999999999	0.013449279181040349
0.07749999999999999	0.01305584108210488
0.07799999999999999	0.01267415330140274
0.07849999999999999	0.012303857249349603
0.07899999999999999	0.011944607954242088
0.07949999999999999	0.011596065586074048
0.07999999999999999	0.011257908286777293
0.08049999999999999	0.010929811885164878
0.08099999999999999	0.01061147218869872
0.08149999999999999	0.01030259334721803
0.08199999999999999	0.010002887777539998
0.08249999999999999	0.009712076849924887
0.08299999999999999	0.009429890602920082
0.08349999999999999	0.009156067467429092
0.08399999999999999	0.008890353999707657
0.08449999999999999	0.008632504622999606
0.08499999999999999	0.008382281377533135
0.08549999999999999	0.008139453678607196
0.086	0.007903798082505372
0.0865	0.007675089507541367
0.087	0.007453133643807004
0.0875	0.007237722198752028
0.088	0.00702865569766918
0.0885	0.006825743411948265
0.089	0.006628800324401333
0.0895	0.00643764706553397
0.09	0.006252109767595873
0.0905	0.006072019900821598
0.091	0.0058972141089829976
0.0915	0.005727534153839293
0.092	0.00556282651168324
0.0925	0.00540294228752477
0.093	0.00524773725905525
0.0935	0.0050970716183471425
0.094	0.004950809832691027
0.0945	0.0048088205103644826
0.095	0.004670976270852278
0.0955	0.0045371536193080375
0.096	0.004407232825078504
0.0965	0.004281097804134471
0.097	0.004158636005275464
0.0975	0.004039738299945411
0.098	0.003924298875614986
0.0985	0.0038122151325208817
0.099	0.003703387583717498
0.0995	0.003597719758396589
0.1	0.0034951181078594685
